Physics with CEBAF at 12 GeV and Future Opportunities

We summarize the ongoing scientific program of the 12 GeV Continuous Electron Beam Accelerator Facility (CEBAF) and give an outlook into future scientific opportunities. The program addresses important topics in nuclear, hadronic, and electroweak physics including nuclear femtography, meson and baryon spectroscopy, quarks and gluons in nuclei, precision tests of the standard model, and dark sector searches. Potential upgrades of CEBAF are considered, such as higher luminosity, polarized and unpolarized positron beams, and doubling the beam energy.

==> Sz-acronyms.txt <==
Section 1

QCD
CEBAF
CLAS(12)
SHMS
GPD
DVCS
TMD
SIDIS
SoLID
PVDIS
TDIS -- undefined
ALERT -- undefined
MOLLER
NPS, CPS

Section 1.1
PRad
Q^2 in words
MARATHON -- not spelled out
PVDS
APEX, HPS -- not spelled out

Section 1.2
SBS -- not spelled out
GEM
TDIS -- defined here (appeared earlier)
CLEO-II -- not spelled out
DVMP -- I added the definition

Section 1.3
EIC
DDVCS
CBETA - not spelled out
FFA

Section 1.4
Section 1.4.1
COMPASS -- not spelled out
x in words (Bjorken x)
BES-III

Section 1.4.2
RHIC
BNL -- Brookhaven National Lab
SpinQuest
FNAL -- Fermi National Accelerator Lab
FAIR -- not spelled out
PANDA
NICA
Joint Inst. for Nucl. Research (no acronym)

Section 1.4.4
HIAF

Section 2
Quantum Electrodynmaics -- do we need to define QED here?

DIS
PDF
SBS -- used earlier, spelled out here

Section 2.1
PRad-II
JLab -- appeared here without defining. ALso, always "Jefferson Lab" in Section 1.

Section 2.2
LHC -- Large Hadron Collider
JAM -- JLab Angular Momentum Collaboration

% XZ checked up to here

Section 3


Section 4


Section 5
EMC -- spelled out here but appeared much earlier
SRC -- Short Range Correlation

Section 5.1
FSI - final state interaction

5.1.1
Plane-Wave impulse approximation -- no acronym
NN - Nucleon-Nucleon
5.1.2
3N-SRC

5.2
PREX-II, CREX -- not spelled out

5.3.1
QMC -- Quark Meson Coupling

5.3.2
LAD -- Large Acceptance Detectors
BAND -- not spelled out
TDIS, as both tagged DIS and TDIS in this section

5.4.1
CT -- Color Transparency

Section 6
